UMat: Uncertainty-Aware Single Image High Resolution Material Capture

We propose a learning-based method to recover normals, specularity, and roughness from a single diffuse image of a material, using microgeometry appearance as our primary cue. Previous methods that work on single images tend to produce over-smooth outputs with artifacts, operate at limited resolution, or train one model per class with little room for generalization. Previous methods that work on single images tend to produce over-smooth outputs with artifacts, operate at limited resolution, or train one model per class with little room for generalization. In contrast, in this work, we propose a novel capture approach that leverages a generative network with attention and a U-Net discriminator, which shows outstanding performance integrating global information at reduced computational complexity. We showcase the performance of our method with a real dataset of digitized textile materials and show that a commodity flatbed scanner can produce the type of diffuse illumination required as input to our method. Additionally, because the problem might be illposed -- more than a single diffuse image might be needed to disambiguate the specular reflection -- or because the training dataset is not representative enough of the real distribution, we propose a novel framework to quantify the model's confidence about its prediction at test time. Our method is the first one to deal with the problem of modeling uncertainty in material digitization, increasing the trustworthiness of the process and enabling more intelligent strategies for dataset creation, as we demonstrate with an active learning experiment.

==> Bugs.txt <==
linuxlibertine.sf.net
If you want to report bugs please decide if you want to:
- use the bug tracking system on sourceforge (see linuxlibertine.sf.net -> bugtracker)
- send a mail to philthelion (at) sf.net


-Hinting is still not perfect (you will find hinting faults that deform glyphs in an ugly way but this effetcs just the screen - not printing)
Please note that Hinting isn't always the best way for rendering on screen (especially on Linux-systems). You may want to try the OTF-files instead of TTF to achieve a better displaytion. Please do not forget, that Hinting changes the letterforms to fit the screen pixels. Therefore the letters do look differently on screen! If you want to see how it might look printed, choose at least 600% zoom.

-A few accented charakters or non-latin-charakters are probably not the style native users would prefer (even Unicode-Standards sometimes aren't). Get into contact with me, if you have something to correct. In this way I got, for example, many corrections for the Russion charakters lately, what resulted in an enormous improvement of the cyrillic alphabet in LinuxLibertine (thanks alot for your help, once again!).

-...

==> ChangeLog.txt <==
Libertine Open Fonts Project -- http://www.linuxlibertine.org

Changes to version 5.1.3 (2011-06-13)

-Added missing ligatures and/or removed ligature information from the liga-gsub list.
  done for Libertine Bold, BoldItalic, Italic
-Corrected style information for Libertine and Biolinum styles (bug 3307966).
		  This bug caused that bold italic was used as italic style on some systems.
-Semibold style are now recognized as part of the Libertine or Biolinum Family.
-Libertine Bold Italic:
    -  missing numeral sets (old style) added
    -  bold small caps added
    -  bold greek letters added
- Libertine Bold 
    - bold greek letters added
    - improved ligatures

Changes to version 5.1.0 (2011-05-29)

- Bug ID: 3310598 corrected (unicode placement of inferior glyphs uni2095-uni209c)
Thanks Kim for the report
- Libertine R: inferior and superiors: n, r, m, t, u, v, w, p,  improvements and design adaptation 


Changes to version 5.0.1 (2011-05-29)
TrueType Package: Corrected missing style information for LinBiolinum_aS.ttf - LinBiolinum_aSI.ttf
		  This bug caused that these styles could not be installed or used parallely with each other.


Changes to version 5.0.0 (2011-05-20)

Again a lot of improvements, just mentioning the most obvious:

- Improved Libertine Italic
- New Libertine Bold Italic. Former style => Semibold Italic
- m, n, p, r => improvements in upper left serif. It is now more dynamically moving in the vertical stem. 
- New style of the Libertine Regular for high grades (16pt upwards): Libertine Regular Display
- Additional output formats: 
  - WOFF (Web Open Font Format) => you will always find a recent copy to link with your websites at: 
    http://linuxlibertine.sourceforge.net/fonts/
    Thanks to Zoltan you may eventually find them on www.google.com/webfonts, too.
  - SVG Fonts
- Libertine I and BI: fractions improved
- Additions to the Biolinum Keyboard: Mouse-Symbols (two and three button mice with emphasized one and two finger-click)
- Initials created (Display Glyphs with fine external contour) in range A-Z + some accented glyphs from latin1 encoding


Changes to (unpublished) version 4.8.0 (2010-04-30)
201009 complete redesign of Libertine Bold
all common letters are now further embolded. The former Bold style is now
regarded as Semi-Bold.


- Libertine Bold -> Libertine Semibold
- new Libertine Bold
- A-Z and accented gylphs
- a-z and accented glyphs
- 0-9 and derivates
Libertine stemwidth put into perspective: Regular (80) - Semibold (110) - Bold
(130)
- public domain and creative commons sign added 


20100630 Libertine regular:
- k is now wider (as wide as the n)
- s right border increased from 32 -> 40
- c right border increased from 25 -> 30
- y left border decreased from 20 -> 16
- z more organic shape an better grey value
- n,m,h,u 6 EM wider
- Bug #3019031: emacron with wrong accent (mark instead of base)
- Bug #3014435: y.alt adapted to new glyph form and added to opentype
substitution tables "salt" and "alt"
- Hebrew letters improved
- Bug #3004241: opentype substitution -> f.short and dotlessi will now be
substituted by the relating small capital forms
- Bug #3012358: Line spacing problem on windows photoshop. Try: Use
Linespacing-field 0-> 180 (at first only in Libertine Regular for testing)
- T, Z changes to the serifs and more organic shape
- Added A.alt as a test of a more organic A
- improved Hebrew glyphs and mark to base positioning
- numbers scaled up by 5% because many complanied they were to small
- new Indian Rupee symbol uni20A8
- improvements in the Biolinum bold
- moved styleset 04 > 06
- new style set 04: versal eszett and small capital eszett is substituted by
double S (SS) resp. double smal caps ss (ss).
-q_u.sc Xavier points out, that a small caps qu-ligature is missing. Added to
codepoint uniE094. Added Qu.sc to Libertine Bold
-uni2124 etc. for bold, bolditalic...
- Xi was slightly unsymmetric: corrected



Changes to version 4.8.0 regular(-) & italic(/) & capitals (C) (20100430)
201009 complete redesign of Libertine Bold
all common letters are now further embolded. The former Bold style is now
regarded as Semi-Bold.


- Libertine Bold -> Libertine Semibold
- new Libertine Bold
- A-Z and accented gylphs
- a-7 and accented glyphs
- 0-9 and derivates
Libertine stemwidth put into perspective: Regular (80) - Semibold (110) - Bold
(130)
- public domain and creative commons sign added 

20100630 Libertine regular:
- k is now wider (as wide as the n)
- s right border increased from 32 -> 40
- c right border increased from 25 -> 30
- y left border decreased from 20 -> 16
- z more organic shape an better grey value
- n,m,h,u 6 EM wider
- Bug #3019031: emacron with wrong accent (mark instead of base)
- Bug #3014435: y.alt adapted to new glyph form and added to opentype
substitution tables "salt" and "alt"
- Hebrew letters improved
- Bug #3004241: opentype substitution -> f.short and dotlessi will now be
substituted by the relating small capital forms
- Bug #3012358: Line spacing problem on windows photoshop. Try: Use
Linespacing-field 0-> 180 (at first only in Libertine Regular for testing)
- T, Z changes to the serifs and more organic shape
- Added A.alt as a test of a more organic A
- improved Hebrew glyphs and mark to base positioning
- numbers scaled up by 5% because many complanied they were to small
- new Indian Rupee symbol uni20A8
- improvements in the Biolinum bold
- moved styleset 04 > 06
- new style set 04: versal eszett and small capital eszett is substituted by
double S (SS) resp. double smal caps ss (ss).
-q_u.sc Xavier points out, that a small caps qu-ligature is missing. Added to
codepoint uniE094. Added Qu.sc to Libertine Bold
-uni2124 etc. for bold, bolditalic...
- Xi was slightly unsymmetric: corrected


Changes to version 4.7.0 regular(-) & italic(/) & capitals (C) (20100430)

- All styles: Reported bugs fixed.

- Libertine regular:
	- added missing anchors for i, idieresis, ccaron, scaron
	- added missing characters accent uni0364 and glyph uni1D15
	- completed combining accented chars block 0300-036F
	-ij-Ligature more space between the glyphs, dot of j is slightly higher
	-i,j,... more distinctive dotaccent and higher position
	-r,f,j,y changes in the drop, which became more distinctive 
	- h slightl wider
	- e slightly wider
	- moved [a-z].superior from PUA to dedicated Unicode positions
	- crossed form of W for new Wikipedia-logo
	- new capital Eng
	- New extended latin characters
        -issue 3025163fixed: placed the anchor now below the g-bowl. Same for q,
p, and j.
	-180Â° degree symmetry for the o and O
	- public domain and creative commons sign added 

- Biolinum Bold: numerous improvements in following glyphs:
	- a
	- i, j, Ã¤, Ã¶, Ã¼...
	- w, v
	- e
	- f, Ã
	- c
	- m, n
	- b, d
	- s
	- kerning faults corrected
	- numbers 0 - 9
	- komma , hyphen -, numbersign #
	- f
	- A-Z slightly thinner verticals
	- R, P better bows


- added small cyrillic m (uni043C) to Biolinum and some other missing cyrillics
(not yet all done...)
- Inverted Interrobang (uni2E18) added
- Add Substitution/Transposition brackets 2E02-0A
- macroncmb (uni0304) had a wrong positioned mark anchor and was thus flying
much to high
- Problems with Fractions (ID 2665656): without a contextual chaining
substitution fractions like 1/7 or 1/10, that don't have a concrete
Unicode-posistion, were unavailible. Now solved via contextual chaining
substitution.
- bold: ck, ch-ligature's part characters were a bit close. Now some more space
between them
- diacritic U+031A was wrongly placed. Is now being positioned above-right. New
anchor is called top_rechts
- corrected s_t-ligature in biolinum bold
Ingo Preuss points out thatsome glyphs were wrongly named:
- uni0237 is now called dotlessj (instead of uniF6BE, which was wrongly named 
this way)
- all references to dotlessj now point to uni0237

In the following cases names were corrected, unicode points stayed unchanged
- tcommaaccent (uni0163) is now called tcedilla
- Tcommaaccent (uni0162) is now called Tcedilla
- uni021B is now called tcommaaccent 
- uni021A is now called Tcommaaccent 
- the locl-OpenType-substitution for Romanian wasn't changed, because it already
worked correctly
- orthogonal is now called uni221F
- sun is now called uni263C 
- I had to move that .cap-variants of the accents to the PUA, because they
covered space where Unicode in between defined new characters. So I
systematically moved the .cap-Accents to:
     grave.cap uni0358 -> uniE358 
     acute.cap uni0359 -> uniE359
     circumflex.cap and so forth
     caron.cap
     breve.cap
     hungarumlaut.cap
     space_uni030F.cap
     breveinvertedcmb.cap
     breve.cyrcap 360
     breve.cyr
     dieresis.cap
     hookabovecomb.cap
     dotaccent.cap
(regular, italic)
- new point accent at uni0358
- new Mark for uni0358 in many O/o-characters
- improved support for POJ (Taiwan transcription)
- now kerning for kernclasspair p.sc + a.sc 
- first use of contextual chaining substitution:
   - when a combining accent follows an i, the dotlessi is used to prevent an
accent crash
   - when one of the accented or leftwarding glyphs such as (Ã¤, V) follow an f,
a short neck version of f (f.alt) is being used for optical reasons
- Added U+033B COMBINING SQUARE BELOW
- there was the "space" in a left kern class (together with dot, etc.). This
resulted in too few visible room when a "space" should seperate a word from the
now beginning quotation. 
Italic: Correction of schwa


Changes to version 4.4.1 regular(-) & italic(/) & capitals (C) (20090321)
- First release of Linux Biolinum and its bold variant
- New paragraphs signs (uni00A7 and uni00B6)
- nicer guillemets uni00AB and 00BB as well as the single ones
- improved "copyright"-sign and "registered"-sign
- improved micro-sign
- further improvements in the small capitals set
- superior/inferior h, i, j, n, r has now new serifs, too
- new dotaccent.cap-glyph (slightly bigger than dotaccent) for capital glyphs 
- j slightly improved upper serif (now similar to i)
- improvements in row of IPA-signs (recent serifs etc)
- Asterisk has now f-height (a bit lower than before) and lost bearing left and
right
- 0, 2, 3, 4, 5, 6, 7, 8, 9 slight improvements
- tilde, slight improvements
- cedilla improved (now somewhat thicker)
- ae improved
- C, c, e, t new finely bulged runner (or however you might call the thin end of
these letters)
- brought some ligatures up to recent baseglyph form
- florin improved
- dansk ring accent improved -> aring
- comma accent improved, in characters with this accent the latter have now the
same vertical position
- roman numbers improved
- and many smaller things I forgot to note
- as well as hopefully all that I marked as "solved" in the bug tracker
- same height for underbar in unicode positions as well in combined chars with
uni0331 (same with italic)
- frac-table: wrong entry "three fraction eight -> fiveeights" corrected
- Glyph-naming synchronized for
Biolinum Re, Biolinum Bd, 
- uni0361 (ligature symbol) and 035C (ligature aubsymbol)added
- uni033B (quadratic subaccent) added
- vertical position of combining-accent-macron and true macron-unicode-glyphs
equalized


Changes to version 4.1.8 regular(-) & italic(/) & capitals (C) (20081103)
- finer and more organic serifs for nearly all glyphs
- basic EM-background proportion changed to 726 (above base line) and 472 (below
the baseline) 
- Fonts bounds/linespacing in TTF and OTF adjusted
- E, F: a bit thinner now
- A,V,W,v,w design improvements in diagonals
- some small improvements in spacing of small basic latin charakters
- reduced overshoot for wide-round contours
- a, e: small designchange
- m is a little wider now
- basic working EM is now 1000 instead of 2048
- tz-ligature
- z's diagonal is a bit thicker, the horizontals a bit thinner, now
- new glyphs like curl for bible studies
- shortened few overbounding glyphs
- improvements in polytonic greek
- J, j: change in design of the bow and drop



Changes to version 2.9 (unreleased) regular(-) & italic(/) & capitals (C)
(20080619)
- There was a compiling-problem with the LinLibertine_Re-2.8.14.otf that caused
a unusable GSUB-table. Though outline-information seemed to be unaffected MacOSX
didnât want to intall it. This version should be without this bug, the reason
for the old bug could not be discovered.
- Change in the OpenType-Substitution table (different order of interpretation:
sups and sinf should be substituted even if oldstyle flag is also set.
/ True Cyrrillic italics for the italic variant
/ new âaâ for the italic, also thinner p, n, m and e
/ Some stylistic improvements for italic numbers
/ new @ for the italic
- further kerning
/ improved accented characters in the italic variant 
- Qâs tail is now more harmonic and looks as drawn out of the O and not as just
clipped to the bottom
- Qu (Q_u) has been improved and is now standard ligature
- new form for s_t- and c_t-ligature, Thanks to Nathan!
- OpenType-GSUB-table has been improved. New functionality for Romanian and
Moldavian (comma-accent instead of cedilla), for Turky (idotaccent.sc is chosen
when Tyrkish is default language, otherwiese i.sc is the small capital form
used; f_i_()-ligatures are set off in Turkish because it hinders the
differenciation of f-i and f-dotlessi in that language.
/ Italic variant now uses the same perfect OpenType-GSUB as the regular.
/ new a.sc for the italic. Adding missing sc-glyphs, bring others to the latest
design.



Changes to version 2.8.14 regular(|) & italic(/) & capitals (20080619)

- TTF-Hinting improvements because of better TTF-Instruction of FontForge
- some small kerning improvements
- glyphs U+02BE and U+02BF are no combining charakters > corrected
- kerning problem with 9 in italic corrected
- some small corrections as usual
- slavonic church signs added
- Added cartouches for numbers between 0 and 99 at uniE128 till uniE12A
- Change punctuationspace to width of fullstop (.) It is now 450 of width and
not 350.


Changes to version 2.7.9 regular(|) & italic(/) & capitals (20071228)

>Inconsistent/incorrect glyph names 2.7.9   	 Private: (?)
>No
>The fonts do not use glyph names consistently. LinLibertineC_Re-2.7.3..ttf
>is currently especially problematic. For example, 
>f_i is called uniE0B8
>f_l uniE0B9
both chars removed (senseless in a caps-font)

>Euro.fitted zero.oldstyle
>Yen.fitted one.oldstyle
>perthousandzero five.oldstyle
>zero.oldstyle six.oldstyle
>one.oldstyle seven.oldstyle
>two.oldstyle uniE022
>three.oldstyle nine.oldstyle
>four.oldstyle uniE024
>five.oldstyle uniE025
>six.oldstyle uniE026
>seven.oldstyle uniE027
>eight.oldstyle uniE028
>nine.oldstyle uniE029
All above corrected


>zero.taboldstyle uniE118
>one.taboldstyle uniE119
>two.taboldstyle uniE11A
>three.taboldstyle uniE11B
>four.taboldstyle uniE11C
>five.taboldstyle uniE11D
>six.taboldstyle uniE11E
>seven.taboldstyle uniE11F
>eight.taboldstyle uniE120
>nine.taboldstyle uniE121
All above corrected

>In LinLibertineU_Re-2.2.7.ttf, for example,
>f_f is called ff
>f_i fi
>f_l fl
>f_f_i ffi
>f_f_l ffl
>s_t st
All above corrected


>In LinLibertine_BI-2.7.2.ttf, for example,
>z.alt is called uniE093
>J.alt uniE094
>and the following names refer to blank glyphs:
>f_b
>f_h
>f_j
>f_f_b
>f_f_j
>f_f_k
>f_f_h
>f_f_t
All above corrected

>The glyph names listed as "correct" above are based on what the majority of
>the fonts in the family use. (E.g. it would actually be easier if the
>ligatures were named ff, fi, fl etc. but since only a few are named in that
>way, I assume f_f, f_i, f_l etc. are the intended names.)
These are actually the names Adobe defined for ligatures in OpenTypes always
a_b_c...

>The inconsistent naming of glyphs and the use of names for blank glyphs
>make installing for use with pdftex significantly more complex and much
>more frustrating than is necessary. 
Yes, this is true. That was of course a bug.

>I don't know how it affects other uses
>of the fonts, however.
Wrong PS-Names affect just OpenType-capable programs. Normal office use is not
affected.
 
>The examples I've given are those which were most
>important to me when preparing metric files and virtual fonts for use with
>pdftex.










Changes to version 2.7.9 regular(|) & italic(/) & capitals (20071228)
- new Hinting! Now it is possible to use Libertine with Word on Windows
properly. The shape on screen should be clearer now on every system!
- new kern pairs for better typography
- some wrong contour directions corrected
- many small corrections
- OT "fina" has been removed from wordend-sigma
- countless small improvements
- kerning for Caps variant
- the conflict (that came up lately with a library update) between underlined
and regular is diminished


Changes to version 2.6.9 regular(|) & italic(/) & capitals (20070423)

Gernerally: 
	- Symbols for âpageâ, âgraphâ, âpictureâ and âtableâ added
	- Oldstyle numbers (minuscle numbers) were just contained as
proportionals. Somebody wanted them also as table numbers. Ladder became
standard oldstyles now. Some of these glyphs look somewhat thinner to fit them
on the fixed width.
	-bold italic variant had a wrong style entry which seemed to confuse
Mac's fonthandling, also other style confusions should be fixed now
	-bold italic also had wrong metrics which resulted in a cutoff of glyph
parts and wrong line spacing.

German interests:
	-groÃes Eszett hinzugefÃ¼gt (uni1E9E) entsprechend KapitÃ¤lchen-Eszett
	-kleines Eszett so verÃ¤ndert, dass es zum groÃen passt (Å¿z statt  Å¿s),
das vorige Eszett ist als germandbls.alt weiterenthalten
	-Im Stilsatz ss03 kann fÃ¼r Schweizer nun automatisch von Eszetts auf ss
umgestellt werden.
	-die dt. ÃÃÃ sind nun von der Alternativposition an die rechte Stelle
gerÃ¼ckt. FÃ¼r die nichtdeutschsprachige Nutzung empfehlen sich jetzt die (vormals
standart, jetzt aber auf die Alternativposition gewechselten Akzentuierten)

Cyrillic:
	Due to A. Panovs help hopefully a lot of design impriovements for the
cyrrilic alphabet. 
	Mainly: Ð Ð Ð Ð Ð Ð¤ Ð¨ Ð© Ðª Ð« Ð¬ Ð­ Ð® Ó¨ (and its small letter derivates) For
details:
		("Ð¬" in regular typeface has extra contour at left bottom.)
		--corrected--

		Lower part of "Ð¬" and "Ðª" (and for lowercase letters "Ñ", "Ñ",
"Ñ",
		"Ñ£") differ. I think the letter "Ð¬" (or "Ñ" for lowercase)
should be
		used as base for others.

		("Ð¤" is still slightly asymmetric with respect to vertical axis.
It may produce artefacts with rendering.)
		--corrected--

		(Middle vertical stems in "Ð¨", "Ð©" have not rounded lower
edges.)
		--corrected--

		("Ð¨", "Ñ" are not quite symmetric agains middle vertical axis
(all
		typefaces). "Ð©", "Ñ" must be updated accordingly.)
		--corrected--

		(The tongue in "Ð­" can have two stylistic variants: straight and
		tilde-like. )
		OK, then tilde-like.

		(The designer decides which version should be selected. Some
other letters should follow this decision: U+0472, U+04E8, U+0404, etc.)
		--corrected--

		(The capital letters U+0472 and U+04E8 usually are identical,
excepting the case of archaic (before ca. XVIII century) form of U+0472.) 
		--corrected--

		(The U+0473 frequently is narrower than "o" and U+04E9. In case
of a tilde-tongue in "Ð­" a tongue in U+0404 is not flipped, i.e. it has the same
diriction as in "Ð­".)
		--corrected--

Small Caps:
	- Some changes here for better spacing.
	- FO-overlap (due to wrong kerning entry) removed

Bolded:
	- Complete revision of the bold version. Should result in a clearer
shape and better thin-width-contrast

OpenType: 
	- Due to better support in the FontForge editor the OpenType-tables have
been completely redefined.



Changes to version 2.5.9 regular(|) & italic(/) & capitals (20070423)
- countless improvements as usual
- some unicode standard optimizations (NUL-glyph, .notdef, ...)
- U+0180 group of charakters were sometimes not the way the latest unicode wants
them so we changed them. This refers mainly to the differentiation of capital
and small letters
- Vietnamese horned vokals have been changed the way, that the horn is now
always at the same hight. All accented vietnamese glyphs were revised
- some optic improvements in placement of accents
- added a capital variant of hookabove and changed all the capital letters to
this new hookabove form. It is wider and lower for better line-holding
- kerning was greatly improved, i.e.: Kombinations like "f)", "f?", "(j"...
shouldn't overlap anymore. Capital letter words should now be better spaced.
- There was one wrong cyrrilic letter Lje (U+0409). 
And there were some correct objections to the handling of the downgoing serif in
Dzhe/dzhe, De/de, Tse/tse, Shcha/shcha. These now have the same depth and
similar form
- Some small changes in cyrrilics most complex letter Zhe 
but also in Ef 
in the hardening and softening signs (should not look like a reversed P but like
the bud of the B), 
Ya shouldn't look like a flipped R, 
be had a too right tail, 
breve.cyr didn't look cyrrillic enough, 
ef shouldn't be too calligraphic, 
dje/she have now x-hight-bars
- due to a bug U+1fc7 (an accented eta) was missing
- some eagled-eyed person had seen that the U+721 was not at its place
- perthousandzero added at U+E00E for full LaTex-support
- some accented smallcaps added to basic font table for LaTex-support (This
doesn't affect the Caps-version of Libertine, which already had all these
glyphs)
- removed a cyrrilic opentype entry that substituted N-o with the numberligature
because a stupid GNOME environment read out this table entry on a Spanish system
and messed up typography...


Changes to version 2.4.9 regular(|) & italic(/) & capitals (20070309)
- many countless improvements
- some letters are slimer now: a, k, c, r
this is especially useful for languages with longs words. German in the first
place...
- on screen letters with round parts should now look more equal on screen
-C, D, G, S have now better (shorter) serifs which are more useful for the
standart printing size of 12-10pt
- the thinnest line should now have a width of at least 50 (improvements for
12-10pt printing)
- the whole range from U+180 -> U+01BF has been reworked
-small improvements in the IPA-Extensions
-for better acception of the old greek we changed the inverted breve to a tilde
which is more widely used..., accents also have received some improvements
-The cyrillic alphabeth has had again great changes due to unsatisfied users. We
now have more equal cyrillic serifs, some letters are thinner some wider,
spacing has been renewed
-p,i have now horizontal serifs in the cyrillic
-the bold regular is greatly improved. It's now fatter, looks more elegant
- the curive has also improvements:
   J is now better
   many things are corresponding to the improvements in the regular
-improvements in the capital variant

Changes to version 2.3.2regular(|) & italic(/) & capitals (20060920)
Countless improvements...
-especially for the italic, the kyrillic
-polish accents ogonki are now what they should be
-new: hebrew alphabeth
-numbers
-accents brought to one hight (some dotted chars weren't)
-Same hight for capitals (already one point difference can the letter look
higher on screen. For print this doesn't play any role...
-superior/inferior numbers improved
-ae looks now different: mor organic. If you don't like this. Theres also an old
variant at the end of the font
-ij ligature isn't connected anymore 
-greek accented chars improved (accents should now be optically at the same
position), kappa improved
-planet signs added
-Sternkreiszeichen hinzugefÃ¼gt
-male, female,... improved
.
.
.



Changes to version 2.2.0regular(|) & italic(/) & capitals (20060920)
- Viele, viele Ãnderungen!
- Volle UnterstÃ¼tzung von OpenType:
	Ligaturen
	KapitÃ¤lchen (Small capitals)
	Ziffern -> Tabulare, Proportionale, MediÃ¤vale
	Gestrichene Null (slashed Zero)

- KapitÃ¤lchen komplett neu entworfen
- Kerning vollstÃ¤ndig neu entworfen (nach Klassen)
- neue Ligaturen entworfen: ck, ch, ffb, ffk, fk, fb, fh, ffh, 
- Ampersand Ã¼berarbeitet, 
- Alternatives Ampersand fÃ¼r KapitÃ¤lchen
- E und F Ã¼berarbeitet
- W und V	"
- M und N (letzteres mit verlÃ¤ngerter Diagonale)
- viele Buchstaben fÃ¼r Type1-Verwendung bereiningt!
- Nummern in Kreisen
 

Changes to version 2.1.8regular(|) & italic(/) & capitals (20060901)
Viele Ãberarbeitungen:
- Kyrillisches Alphabet weiter verbessert
- E, F, L, T, M, B, D, A, C, Z, P, R Serifen verbessert
- b
- f Bogen etwas lÃ¤nger und flacher
- h verÃ¤ndert
- uni03d0 und theta1 kleiner gemacht
- Dje verÃ¤ndert (nun nativer)
- Macron von 80 auf 90 verdickt
- kleine rÃ¶mische Ziffern verÃ¤ndert
- ij ist nun eine verbundene Ligatur
- viele, viele kleine Bereinigungen


Changes to version 2.1.6 regular(|) & italic(/) & capitals (200608024)
- ZeilenabstÃ¤nde und Font-Metrik verbessert, Durchschuss nun geringer.
- becyrillic hat nun angemessene AbstÃ¤nde
- Untere Serifen sind nun 55 dick und breiter -> Gemeine: 436; Versalien: 526
/ Kursive komplett Ã¼berarbeitet und auf aktuellen Stand gebracht.
und vieles Kleines mehr...


Changes to version 2.1.5 regular(|) & italic(/) & capitals (200608024)
- Tex-Namen fÃ¼r alle Glyphen
- i-Punkt und . dicker
- SÃ¤mtliche Akzente Ã¼berarbeitet
- Neue, flachere Akzente fÃ¼r GroÃbuchstaben
- viele Griechische Buchstaben Ã¼berarbeitet -> dynamischer
- Serifen groÃteils Ã¼berarbeitet
- Russischer Akzent jetzt im russischen Stil
- uni041A jetzt wie uni416
- MÃ¤nnlich / Weiblich-Zeichen ist jetzt besser an die Grenzen des Fonts
angepasst
- viele weitere Ãnderungen
- Fette Variante heiÃt jetzt auch wieder Fett -> Problem bei manchen
Betriebsystemen behoben
- Leerzeichen ist nun 512 EM breit, so wie's praktisch Standart ist
!!- Namensproblem bei der Fetten behoben

Changes to version 2.1.3 regular(|) & italic(/) & capitals (20060806)
- 6-Problem gelÃ¶st
- Phi-Problem gelÃ¶st
- Lowcomma neu -> Pinselstil
- epsilon
- und vieles mehr...
- <> kleinergleich, grÃ¶Ãergleich, und Verwandte auf gleiche GrÃ¶Ãe
- +, -, = Ã¼berarbeitet
- Unendlichzeichen
- h und n verbessert (Bogen)
- Serifen der Gemeinen und der GroÃbuchstaben verbessert


Changes to version 2.1.2 regular(|) & italic(/) & capitals (20060806)
- RÃ¼ckfÃ¼hrung der griechischen Akzente auf U+002...
- Macron verbessert, U+02C9 nun positiv
- AbstÃ¤nde der griechischen Buchstaben verbessert u.a.: iota LBearing +40
- eta, sigma, rho, tau, psi und weitere griechische Gemeine verbessert ->
Pinselstilhaftigkeit erhÃ¶ht

-----------Fertig-nach Tobias VorschlÃ¤gen----------------------------
02C4 (MODIFIER LETTER UP ARRORHEAD), * raised articulation (-> 005E ^
circumflex accent, 2303 ^ up arrowhead). Siehe
http://www.unicode.org/charts/PDF/U02B0.pdf
Wenn ich in die PDF-Datei schaue, sehen 02C2 (<), 02C3 (>), 02C4 (^) und
02C4 (v) grÃ¶Ãer aus als 02C4 (^) und 02C5 (v). Vielleicht sollte man fÃ¼r
02C2 bis 02C3 einfach ein gedrehtes '<' benutzen?
- Zeichenbreite im Block "SPACE MODIFIER LETTERS (02B0â02FF)"
(http://www.unicode.org/charts/PDF/U02B0.pdf) ist zum Teil verkehrt.
Diese Zeichen sollen alle eine endliche Breite haben (im Gegensatz zu
den COMBINING DIACRITICAL MARKS (0300-036F), die auf/unter einem Zeichen
sitzen sollen). Insbesondere:
- zu Breit: hochgestellte h, w und y
- viel zu schmall: T, _|_ und + (etc.)
- Zeichenbreite/Position im Block "COMBINING DIACRITICAL MARKS (0300-036F)
http://www.unicode.org/charts/PDF/U0300.pdf
Bei den meisten Zeichen stimmt die Breite/Position, bis auf:
- 0306 COMBINING BREVE -> zu weit rechts
- 030B COMBING DOUBLE ACUTE ACCENT -> zu weit rechts.
- 0327 COMBINING CEDILLA -> viel, viel zu weit rechts!
- 0338 COMBINING LONG SOLIDUS OVERLY
-> Ich wÃ¼rde den Strich entweder etwas nach unten verlÃ¤ngern oder nach
etwas nach unten schieben; oder etwas nach links schieben? Jedenfalls
sieht "o" + U0338 (= ca. Ã¸) komisch aus.
- Vielleicht ein klein biÃchen zu weit rechts: 0323, 0330, 0331, 0342,
- 0384 GREEK TONOS -> Das Zeichen sollte normal breit sein und kein
"combining" Akzent.
- 03F1 GREEK LUNATE SIGMA SYMBOL = GREEK SMALL LETTER LUNATE SIGMA ->
Das Zeichen sollte anders als Sigma aussehen und zwar ohne den Bogen
unten (ca, wie "c", oft spitz zulaufend).
- 03F4 GREEK CAPITAL THETA SYMBOL -> anders als Theta, durchgehender
Strich in der Mitte
- 03F5 GREEK LUNATE EPSILON SYMBOL = straight epsilon -> Wie der Name
schon sagt ein nicht geschwungenes Epsilon. In der Physik benutzt man
oftmals beide Epsilons das gerade und das geschwungene.
(03F6 GREEK REVERSED LUNATE EPSILON = reversed straight epsilon -> bitte
das gedrehte 03F5 hinzufÃ¼gen)
- 03F9 GREEK CAPITAL LUNATE SIGMA SYMBOL -> sollte anders als Sigma
aussehen, klassischerweise wie "C" (oft ohne Serifen und spitz zulaufend)

NUMBER FORMS
- 215F "1/ " -> Man sollte wohl die Breite so Ã¤ndern, daÃ "1/" +
tiefgestellte Zahl (2080 bis 2089) gut aussehen.
> Durch Kerning gelÃ¶st

Fehlten:
- Griechisch-Block: 03DA-03E1 fehlen (Archaische Buchstaben)
http://www.unicode.org/charts/PDF/U0370.pdf
(Wieso die in MES-2 sind, weiÃ ich allerdings nicht)
* 03DA GREEK LETTER STIGMA
* 03DB GREEK SMALL LETTER STIGMA
* 03DC GREEK LETTER DIGAMMA
* 03DD GREEK SMALL LETTER DIGAMMA
* 03DE GREEK LETTER KOPPA
* 03DF GREEK SMALL LETTER KOPPA
* 03E0 GREEK LETTER SAMPI
* 03E1 GREEK SMALL LETTER SAMPI
MATHEMATICAL OPERATORS, http://www.unicode.org/charts/PDF/U2200.pdf
- 2208 ELEMENT OF, 2209 NOT AN ELEMENT OF und 220A SMALL ELEMENT OF
-> das (Nicht-)Element-von-Symbol finde ich zu groÃ, es sollte nicht so
groÃ wie Versalien/GroÃbuchstaben sein, sondern so groÃ oder etwas
kleiner als Gemeine/Kleinbuchstaben. Das kleine Element-von-Symbol finde
ich zu klein.

Changes to version 2.1.1 regular(|) & italic(/) & capitals (20060729)
- IPA 02D0 Richtung korrigiert
      0258    ''       ''
- Diacritische Zeichen Ã¼berarbeitet
- i/j ist nun dotlessi/j + dotaccent
- Tux is again @ uniE00E
- MathSymb 2214 corrected wrong contour
- d', l', t'
- OE neu
- iota Ã¼berarbeitet
- idieresis, edieresis vom Kyrillischen sind nun Verknpf. vom Latein

Changes to version 2.1.0rc regular(|) & italic(/) & capitals (20060729)
- many small unnamed improvements
- implemented the IPA-extensions
- Small numbers -> superiors and inferiors are now bolder
- fractures are greatly improved and some new are added
- We now have proportional numbers and mediÃ¤vale as some people asked for them
- Kerning for roman Numbers
- Ligatures should now be seen as a combination of different letters in
OpenType-Compliant programs (unfortunately aren't there any compliant programs,
or are there?)
- added lots of greek special charakters
- korrected lots of greek special charakters
- some small extensions in mathematical symbols
- eth, Thorn and thorn were completely renewed
- bearing of o,d,eth,p better
- some smaller things
- geometric forms are now better adapted to the charakter sizes
- added alternative variants for German Umlauts
- Tilde improved
- removed dublicate glyphs uniE001-004
/ f, g, h and u are improved
U now also a bold variant of the underlined
* bolded versions for all updated

Changes to version 2.0.9 regular(|) & italic(/) & capitals (20060401)
- small changes, used new converter (fontforge-20060408) -> may result in
slightly better contours (who knows...)
- first underlined variant
- Bold variant has now better bearings (were to small) now it is what we want!

Changes to version 2.0.8 regular(|) & italic(/) & capitals (20060401)
- completely new bold version! 
- first bold-italic variant!
=> the family has therefore now finally all faces it classically needs, juhu!
;-)
-further small corrections in all faces
- I created TrueTypeInstructed variants of LinuxLibertine named "LinuxLibertine
T" they can be therefore installed paralelly to the unhinted variants. 
Note 1: I recommend all users of OpenOffice 2.0.x on Linux to use the unhinted
variants. On my linux-systems the unhinted variant is automaticly hinted and
better looking than the hinted! On Windows-Systems -- nevertheless -- the
unhinted variant is ugly on screen. Here you should take the instructed/hinted
variant. 
Note 2: Hints (in the meaning of TrueTypeInstructions) do not have any effect on
printing.

Changes to version 2.0.7 regular(|) & italic(/) & capitals (20060227)
Line spacing was again greately improved (I hope)
| many changes
| in cyrillic
| Accented chars optimized (same height for all accents!)
| new accents
| new special characters
| some existing special chars were improved
/ r is now without serif
/ many small changes
and most of it I just forgot

Changes to version 2.0.4 regular(|) & italic(/) & capitals (20060202)
| many changes
| in cyrillic
| polish
| additions to arabic diacritics
| small corrections in overlapping paths and wrong contour directions
| all corrections should be suitable for the other variants as well

Changes to version 2.0.3 regular(|) & italic(/) & capitals (20060120)
| many small changes
| corrections for Cyrillic glyphs
 Mac-Variant for all fonttypes
/ corrections for Cyrillic glyphs
b corrections for Cyrillic glyphs

Changes to version 2.0.0 regular(|) & italic(/) & capitals (20060120)
/ many many great changes in the italic!
| some new symbols and ornaments
| ligatures optimized
| lots of stuff I forgot to write down...
| Oh, yes, the problem with in stalling all variants paralelly on windows is
fixed

Changes to version 1.1.9 regular(|) & italic(/) & capitals (20060120)
| numerous changes!
| e.g. LineGap is smaler now -> similar to Times
| some nice decoratives added (oriental leaf, left and right; fleuron, art deco
paragraph end symbol, Tux penguin)
| many new characters for special languages
/ italic updated as well
| bold variant also updated
| many, many other useful additions and bugfixes

Changes to version 1.1.1 regular(|) & italic(/) & capitals (20050908)
| many changes, mamy small changes
| Zahlen /numbers sind jetzt fertig
| Korrekturen an AbstÃ¤nden
| SchmÃ¤lerung des Leerzeichens
| t + f haben jetzt schmalere Querstriche
| r fetter und rechts weniger Abstand
| y neu und besser
| () Klammern Ã¼berarbeitet, waren zu hoch
| []{} siehe oben
| Âµ ist ganz  neu
| â¬ auf ZahlenhÃ¶he
| t verÃ¤ndert
| M nach unten noch breiter werdend
| Ã¸ und groÃes O/ pberarbeitet
| Hoch- und Tiefzahlen /Subscripts
| BrÃ¼che neu
| RÃ¶mische Zahlen auf ZahlenhÃ¶he und ganz neu
| und noch viel viel mehr!

Changes to version 1.0.4-10pt regular(|) & italic(/) & capitals (20050908)
| weitere Arbeiten an den Zahlen besonders 2,3,5,6,0
| Korrekturen an AbstÃ¤nden von K, A, N, V, W, v, w, a, 
| W und X waren nicht so hoch wie andere Versalien
| VerschmÃ¤lerung des Leerzeichens von 690 auf 600pt
| GesÃ¤uberte Buchstaben: i, a, l, longs, Ã, r, f,

Changes to version 1.0.3-10pt regular(|) & italic(/) & capitals (20050908)
| Tabellarische Zahlen fast fertig
| Kern-Paare teils korrigiert

Changes to version 1.0.2-10pt regular(|) & italic(/) & capitals (20050412)
| Tabellarische Zahlen (noch in Arbeit)

Changes to version 1.0.1-10pt regular(|) & italic(/) & capitals (20050323)
| all Capitals are 60pt less high
| ? question mark is slightly thinner and less high now
| uni022C (O mit tilde und Macron): Das Macron (Â¯) ist etwas zu weit rechts
| uni022D (o mit Tilde und Macron): dito
| uni0210 (R mit ") die " sind zuweit links
  (beim r und u mit " kÃ¶nnten sie noch ein Tick weiter rechts sein)
| uni0307 (dotaccent) der Punkt kÃ¶nnte etwas hÃ¶her sein
| uni0308 (dieresis) hat positive Breite
| 0309 (combininghook) ggf. zu hoch, Breite nicht null
| 030C (umgedrehtes ^): positive Breite
| 0327 (cedille): positive Breite
| 0323 combining dot below: vielleicht noch ein biÃchen nach links?
Anmerkung: Wenn man jetzt noch die Diacritical Marks verschiebt, dann verÃ¤ndern
sie sich in allen anderen Akzentuierten Zeichen mit, wo sie durch Referenzen
eingebunden sind. Daher habe ich die Verschiebungen ersteinmal nicht
vorgenommen.
|Beim kleinen psi [03C8] kann ich mich nicht recht an den schrÃ¤gen Mittelstrich 
   
  gewÃ¶hnen.)
| 1E48: Das _ beim N sollte wohl etwas lÃ¤nger sein oder etwas nach links
  verschoben werden
| Bei Greek Extended (1F00 bis 1FFF) ist bei 'E und 'H (allein und mit
  verschiedenen weiteren Akzenten) das ' vor der position 0,  und
  Ã¼berschreibt somit das vorherige Zeichen. Das ist wohl nicht Absicht,
  oder? Analog bei `I (1FDA).
| uni2102: Das C (fÃ¼r die Menge komplexe Zahlen) sollte einen
  Doppelstrich haben, wie deine H,Q,Z,R
| 213D bis 2149: das gilt auch fÃ¼r die Zeichen hier (gamma, Gamma, Pi,
  Sigma, D, d, e und j)
| 2153 bis 215A: Die BrÃ¼che 1/3, 2/3, 1/5, 2/5, 3/5, 4/5, 1/6, 5/6
  fehlen; besonders 1/3 und 2/3 wÃ¤ren schÃ¶n
| 2217 und 2218 sollten witer unten stehen (genaus so hoch wie das Minus
  und der Punkt 2219) da das Multiplikationsoperatoren sind.
| 226A und 226B: Das sind vielgrÃ¶Ãer/vielkleiner Zeichen. Ich hÃ¤tte sie
  aber so nicht erkannt. Nimm einfach << und >> und schiebe sie ein wenig
  ineinander.

Changes to version 1.0.0-10pt regular(|) & italic(/) & capitals (20050323)
| accented chars corrected
| quotes (simple and doubles) are moved down slightly 

Changes to version 0.9.8-10pt regular(|) & italic(/) & capitals (20041208)
| all normal latin chars are now some points wider (we want to have a 10pt font!
:->)
| some special chars bolded as well about stroke 10
| all greek letters and special chars in between are also expanded
| cyrilliy A has now a more popular form
| some other small changes

Changes to version 0.9.6-10ptL regular(|) & italic(/) & capitals(20041201)
- bigger serifs for l,i,j,f,a,b,c,d,e,m,n,p,r,h,k,q,s,u,v,w,x,y,z,Ã and many
more

Changes to version 0.9.5 regular(|) & italic(/) & capitals (#)(20041008)
-r rBearing 49 => 55
-s lBearing 117 => 100
   rBearing 90 => 75
-i lBearing 70 => 80
   rBearing 53 => 65
-t rBearing 
-g ear is now more dominant


Changes to version 0.9.4 regular(|) & italic(/) & capitals (#)(20040802)
- P rBearing -17 => 10
- Px kern pairs redone (to bigger distance)
- w/v-x kern pairs
- many small changes
b] bold typeface iniciated

Changes to version 0.9.3 regular(|) & italic(/) & capitals (#)(20040802)
| z is lighter now
| Eurosign is smarter
| numbers and Bearings edited
| v,w,x,y rBearing 12|22 => 24
| i lBearing 64 => 70
| double-quoteds increased distance about 15pt
| O is lighter
| '`changed accents
| * is now typagraphic (I'm really proud of that one!)
| ? small changes
| fi, ff, ffl, ffi redid ligatures
| changes in accented charackters
| ae changed
| Paragraph sign
| hinting
| Ã¾
| M rBearing 60 => 65
# c
many other small changes


Changes to version 0.9.2 regular(|) & italic(/) & capitals (#)(20040802)
| success in line gap setting:
winAscent=1900
winDescent=500
linegap=0
these are quite useful values. We'll see whether it may be better to reduce
winAscent. 

Changes to version 0.9.0 regular(|) & italic(/) & capitals (#)(20040727)
| another try in line gap setting

Changes to version 0.8.8 regular(|) & italic(/) & capitals (#)(20040723)
| improvements and great changes in all numbers
| 1 changed from roman to actual latin
| , (komma) improved slightly
| ) rBearing +
| ? improved slightly
| @ greately improved
| [] bracket improved
| + - at one hight
| ~ improved
| Â§ improved
| breve improved
| c/o and other small things
# Capitals initiated

Changes to version 0.8.7 regular(|) & italic(/) (20040715)
| added uni28F
| did some mathematical symbols
| some other small things


Changes to version 0.8.6 regular(|) & italic(/) (20040715)
LineSpacing is great in other programs than OpenOffice
| t improved slightly
| O improved
| u improved
| 0 improved
| and other small things

Changes to version 0.8.5 regular(|) & italic(/) (20040715)
| another try in correct line-spacing
| m corrected

Changes to version 0.8.4 regular(|) & italic(/) (20040630)
| longs improved
| b improved slightly
| c improved
| O further work
| a greatly improved
| 0 another try


Changes to version 0.8.3 regular(|) & italic(/) (20040630)
| y lBearing -31 => 0
| s again changes
| line gap was still too big
| L rBearing 40 => 60
| u changes in the bow 
| 0 is now rounder
| f edited
| g ear and lower bow corrected
| O changes again

Changes to version 0.8.2 regular(|) & italic(/) (20040630)
| line gap was to huge
| s so new slightly to dark
    worked over
| t worked over
| G edited
| r edited, was to dark
| N rBearing 65 => 70
| O yet another trial


Changes to version 0.8.1 regular(|) & italic(/) (20040630)
| D rBearing 110 => 120
| t rBearing 45 => 60
| H rBearing 55 => 70
| M rBearing 53 => 60
| N rBearing 56 => 65
    diagonal was much to fat, now thinner
| S rBearing 90 => 100
| Z rBearing 35 => 60
| l rBearing 60 => 65
    lBearing 66 => 70
| T some changes (higher top)
| t changes in the bow
| & (ampersand) had great changes
| s great changes, serifs were too complex
| j lBearing -50 => -58
| ! (exclamation mark) shrinked to 99%
| a,e upper bow higher
| a bow
| u upper serifs higher
| O still in work

Changes to version 0.8.0 regular(|) & italic(/) (20040627)
| Set WinAsc/Desc to correct wrong line-spacing in most Applications
| ? (Question Mark) was too big
| e edited
| O edited but I'm not confident yet
| J lBearing -157 => -140

Changes to version 0.7.9 regular(|) & italic(/) (20040604)
| B rBearing  80 => 90
| I rBearing  65 => 72
    lBearing  48 => 60
| t rBearing  32 => 45
| s rBearing 105 => 75 
| e lBearing 183 => 88
| b rBearing  85 => 90
| j lBearing -72 => -50  
    rBearing 153 => 160
| 0 Bearings
| l rBearing 50 => 60
| p rBearing 75 => 80
    bow overworked
| AE overworked
| Ã¾ overworked
| o overworked
| oe overworked
| uni434 overworked
| uni310e & f made kursive
| uni2070-209F created
| O edited
| S edited
| t edited

    
Changes to version 0.7.8 regular(|) & italic(/) (20040604)
| b cleaned 
| c cleaned
| d cleaned
| f cleaned
| g cleaned
| j cleaned
| k cleaned and combined
| m cleaned
| n cleaned
| o cleaned
| p cleaned
| q cleaned
| r cleaned
| u cleaned
| w cleaned and combined
| y cleaned and combined
| O, P, Q, R overworked
| W combined
| Y wider
| Ã overworked


Changes to version 0.7.7 regular(|) & italic(/) (20040604)
| nothing that I can remember

Changes to version 0.7.5 regular(|) & italic(/) (20040604)
| S rBearing corrected (was double size)
| All capital letters shrinked to 97%
| D overworked
| J
| T's cap is 20pts wider
| U bow changed 
| X
| a is now lsightly smaller


Changes to version 0.7.4 regular(|) & italic(/) (20040531)
| small changes in diacritical marks
| s overworked
| E,F VStem is now 10 pt wider and therefore as other       capitals
| did a new hinting on all basic letters

Changes to version 0.7.3 regular(|) & italic(/) (20040531)
| removed some overlappings in e.g. A, K. W a.s.f
| uni431 overworked
| uni 432 overworked
| overworked cyrillic
| added some strange chars uni1E0...

Changes to version 0.7.1 regular(|) & italic(/) (20040525)
| copied some greek letters from RC van Dalen' Garogier
| t overworked, wider
| J overworked
| overworked omega
| overworked phi
| overworked eta
| overworked numbers
| k small corrections
| worked over accented charakters
| many accented chars and special chars added
| Cyrillic charakters added (that was quite a horror of     work and it's not
yet finished... spacing leaves to be    done
| B overworked
| C overworked
| G overworked
| O overworked
| U Overworked
| S Overworked

Changes to version 0.7.0 regular(|) & italic(/) (20040522)
| Omicron ist now reference to O
| uni25cb overworked is now reference to Rcircle and others
| Xi overworked
| chi overworked
| gcedilla changed
| k,n,rcedillas changed
| corrected uni21A
and other fixes 

Changes to version 0.6.9 regular(|) & italic(/) (20040519)
| overworked Âµ
| added 018E
| added 01B6 - 01B9
| added 0283
| overworked 0292
| i,j dot is now better positioned
| created dotlessj
| overworked all accented charakters
| added Tobias' changes, namely:
    Latin Extended-B
    - Added 022E
    - Added 022F
    - Added 01c0
    - Added 01c1
    - Added 01c2
    - Added 0218
    - Added 0219
    - Added 021A
    - Added 021B
    - Added 021E
    - Added 021F

    IPA Symbols:
    - Flipped 025C (reverted epsilon) vertically
    - Added 0287
    - Added 0292

    Combining diacritical marks
    - Added 0307
    - Added 0326


Changes to version 0.6.8 regular(|) & italic(/) (20040517)
| added Tobias' changes

Changes to version 0.6.7 regular(|) & italic(/) (20040513)
| added Tobias' implementations and further ipa-extensions (8 chars)
| added Vienamese special charakters

Changes to version 0.6.6 regular(|) & italic(/) (20040510)
/ updated to recent development stage
many other small things

Changes to version 0.6.5 regular(|) & italic(/) (20040510)
| "" (quoteds) increased the distance between bow commas
| " (quoteds) and kerning
| singlequotes added
| added some mathemagical symbols
| ~n width corrected
| corrections in special characters
| added roman numbers
| all latin standart charakter-lines are now right turning and therefore should
  most Xor-Errors in special chars due to references be corrected now
| updated tobias' corrections




Changes to version 0.6.4 regular(|) & italic(/) (20040508)
| added Tobias' box and arrow symbols
| added a German quoted at uni201F
| U is now 80pt wider and hopefully wide enough now
| kernpair nt, mt 0 => -30
| A serifs shorter

Changes to version 0.6.3 regular(|) & italic(/) (20040415)
| AE corrected
| k rBearing 0 => 25
| t Bearings
| z rBearing 85 => 72
| b bow
| d rBearing 68 => 62
| h lBearing 64 => 58
| m 16pt wider
| x, Bearings 12 => 22
| v,w Bearings 0 => 12
| o smaller
| ,. bigger 103%
| did uni25cf

Changes to version 0.6.2 regular(|) & italic(/) (20040315)
| d has now a new serif
| t changes
| S rBearing 90 => 95
| E rBearing 90 => 100
| z lBearing 95 => 85
| Ã¤,Ã¶,Ã¼ a.s.f have bigger dieresis (points)
| k smal changes in the arm
| x l/rBearing 7=> 12
| T kern pairs
| ï¿½overworked
| ff overworked
| fi overworked
| dotlessi overworked
| added U+00A0 nonbraking space
        U+014A & B (eng)
	and further uni-charcters to comply MSE-1
        	(European languages standart)
	florin

Changes to version 0.6.1 regular(|) & italic(/) (20040315)
| ligatures overworked
| k left bearing changed: 70 => 58
    right bearing changed: -20 => 0
| x left bearing changed: 8 => 6
    right bearing changed: -20 => 6
| - (hyphen) is now thinner
| :; are now bigger
|  overworked
| J rBearing increased
| d lBearing -5pt
| B rBearing 90 => 80
| l lBearing 74 => 66
    rBearing 57 => 50
| v,w,y lBearing -14 => 0
        rBearing -14 => 0
| Z stronger Serifs
| t new bow
| u thicker bow
    changes in all serifs
| r's bow is more contrastive
| V,W,Y kernpairs overworked
| new anstrich for: b,d,h,i,j,k,l,m,n,p,r
| t lBearing 73 => 60


Changes to version 0.6.0 regular(|) & italic(/) (20040315)
| b has now a foot
| new serifs for H,W,V,T,I,J,K,L,E,F,M,N,P,R,U,X,A,B,D,G,Y
| new serifs for f,h,i,k,l,m,n,p,q,r,v.w.x.y
| Xe kernpair -20 => -40
| B is a bit (27pt) wider
| G had some changes
| some more little changes

Changes to version 0.5.9 regular(|) & italic(/) (20040315)
| did the common latin legatures
| ï¿½still working on the bows
| e is a now 2% less wide as before
    had some changes
| dashes overworked

Changes to version 0.5.8 regular(|) & italic(/) (20040315)
/ b, ï¿½changes
/ f overwork in the bow
- some other changes


Changes to version 0.5.7 regular(|) & italic(/) (20040315)
-N is now 66pt wider
-^ {Ascicircum} is now better
- {exclamdown} is now availible
- {currency} has been added
| "-" hyphen is the same as softhyphen. length is now 510pt
-bars have been made
-many, many unlisted changes in so called "special" chars
| a,b,c,d,e,f had small overwork
| g's ear still had another overwork. Whether this will be better
    we'll see...
| ï¿½is now wider
| ... {Ellipsis} had an overwork
| j Beraings + 10/15pt

Changes to version 0.5.6 regular(|) & italic(/) (20040303)
- t's bow is now stronger
| l has moved 5pt to the right
- L rBearing 29 => 40
| kern pair {space}T -75 => -100
-  is now up to date
| r has a finer drop
- Y has been combined
- M rBearing 68 => 75
    lBearing 78 => 75
- H rBearing 80 => 75
    lBearing  => 75
- s rBearing 115 => 105
- V is now 30pt wider
- E,F combined
| C edded Extrema
|  points are now centered
| e added extrema
- K is now ca 50pt wider
| a,c,f added extrema
- S thicker serifs
- ï¿½has gained a lot, though
    in italic the subpart is still missing
| # is corrected
/ & corrected
/ v,w a bit more slanted

Changes to version 0.5.5 and 0.5.5i (20040303)
- did a "correct direction" on all chars
- did a autoinstr on all chars
/ Quotesingle korrigiert
/ hopefully all chars slanted now
- ascicircum scaled to 75%

Changes to version 0.5.4 (20040303)
- n,m rBearing had to be reset to 60
- ~ (tilde) is now better
- ff is much better now
- fi as well
- ï¿½ ï¿½ , ï¿½ ï¿½ ï¿½better now
- change to v, w

Changes to version -italic-0.5.4 (20040303)
- do nearly all characters as they have to be
  in an italic
- v in style of Janson italic

Changes to version 0.5.3 (20040228)
- b. kern-pair -10 => -50
- @ got better
- n,m became 28pt wider
- W thin stems became thinner (ca. 4pt)
- u change in the bow
- ï¿½corrected
- D became wider
- 1,2,3,4,5,6,7 had a major overwork
- C,G wider bows


Changes to version 0.5.2 (20040222)
- b rBearing 90 => 80
- r rBearing 66 => 55
- c,d,e,q have now more similar bows
- p has now a better bow
- a has slight changes
- o has now a thinner band, less dominant
- s had some changes in the curves
- f changes in the bow
- h slight changes
- y is hopefully now what I want it to be
- @ has changed in a good way but the design cannot be
    finished yet
- Tried an italic version

Changes to version 0.5.1 (20040214)
- S ground touching bow had an overwork
- U left stem is now 160pt wide
- u is now wider
- a lBearing 90 => 100
- s rBearing 108 => 115
- z has now round edges
- b change in the bow
- g strong changes in the bows
- t doing a step backwards: lifting bow upper again
- H became 25pt wider
- B,D,K,M,R,T,U got the new serifs
- e hStem moved slightly upwards
- rg kernpair 0 => -25
- X completely reworked, added adequate kern pairs
- c overworked
- Z edge improved
- ? (Questionmark) new designed
- ! (Exklamationmark) new designed
- p,q shortened the Unterlï¿½ge

Changes to version 0.5.0 (20040212)
It showed that most of my critics said that a drop
would be better readably and nicer to look at than
a square in letters like r,c,f,a
result is a major design-shift: we are now doing
charakters like r,f,y,a with drops. I'll try to
conservate old forms for a later splitting in two fonts.
- i still reducing rBearing 70 => 65
- n,m,h enlarging rBearing 50 => 60
- all small: Bearings enlarged by 5pt on each site
- all capitals: Bearings enlarged about 10pt on each site
- r,f overworked the new drop
- J,c have now a drop too
- b changes in the bow
- y greatly overworked
- ï¿½desiris corrected
- o had some changes in the round
- P new serifs
- E overworked upper serif
- G overworked upper serif
- g earstem is now slighy bigger



Changes to version 0.4.9 (20040205)
- A longer Serifs
- f #balken hochgeschoben
    balken dnner
- Z rBearing 34 => 40
    now wider
- E,F,L Serifs overworked (more dominant now)
- a thicker in the bow
    rBearing 45 => 38
    two versions as with r
- i reduce rBearing 77 => 70
- h,m,n rBearing 45 => 50
- t changes in the bow
- H hstem changed
- b change in vStem
- q ear changed
- u small change in left part of the bow
- s rBearing 90 => 98
    lBearing 100 => 108
- r rBearing 56 => 60
    great change in the arm, two versions,
    one completely new with drop-end
    old form with edge-end (on )
- d rBearing 86 => 90
- b rBearing 80 => 85
- dieresis, accents a.s.f moved 10pt upwards
- o is now rounder
- M arrow is now slightly round
- y had an overwork
- f change in the bow

Changes to version 0.4.8 (20040202)
- h,m,n rBearing 35 => 45
- v,w RBearing 20 => 27
      lBearing 20 => 24
- u rBearing 70 => 75
    vStem left was 2 pt to wide
    vStem right was 1 pt to wide
- d rBearing 78 => 85
    changes in the bow
    vStem was 1 pt to wide
- H rBearing 64 => 70
- r vStem was 1 pt to wide
- t major overwork
- i reduce rBearing 85 => 78
    lBearing 70 => 75
- e rBearing 77 => 75
- l rBearing 60 => 70
    lBearing 73 => 75
- y search for a better design
- M rBearing 70 => 80
- c changes in the bow
- f has a less dominant bow now
- N has now a spice V-Compound
    new Serifs
- E,F new middle hStem
- a now thicker
    rBearing 48 => 45
- W() kerning reduced to -125
- C rBearing 70 => 80
- all small: vStem wider 142 => 143

Changes to version 0.4.7 (20040124)
- E majority overworked
    new serifs
    thinner hline
    wider
    rBearing 30 => 70
- F same as with E
- I rBearing 38 => 65
    new serifs
    hinted
- M rBearing 40 => 70
- H rBearing 40 => 65
    new serifs
    hinted
- K rBearing 10 => 25
- L new Serifs
    hinted
- S rBearing 70 => 80
- b rBearing 70 => 80
    hinted
- e rBearing 70 => 75
    lBearing 70 => 80
    hinted
    some changes in the charakter
- a is fatter now
    overworked whole char

- O rBearing 100 => 105
- m,n,h rBearing 24 => 35
- s rBearing 87 => 90
- r rBearing 48 => 55
- v,w completely new designed

Changes to version 0.4.6 (20040124)
- [space] is now wider 595 => 690
- [small] rBeraing, lBearing extended about 3pt each
          enlarged to 102%
- a upper bow is has now a lower beginning
    has now a "a-typical" serif
    has a thicker bauch
- u is 12pt wider
- n is 8pt wider
- m is 15pt wider
- b is 11pt wider
- c open end lifted up
- i reduce a bit backwards rBearing 95 => 85
- d wider about 10pt
    bow is higher
- e more dynamic now
    wider
- o overworked
- v big change
- z upper serif had a very small change

Changes to version 0.4.5 (20040114)
- U left arm is thinner now
    changes in the bow
- p bow more dynamic
- d bow now more dynamic
- c slightly thinner now
    more points
- L foot is 30pts wider
- N Trick in the edges has been to strong
    diagonal arm is thinner now
- k lBearing 29 => 22
- po, pe, pd, od, a.s.f kerning 0 => +25
- all small: enlarged Bearings to 105%
- space: enlarged to 595
- a new serifs
- b new serifs
- d new serifs
- h new serifs
- i new serifs (upper and below) to test whether more
    points in serifs makes print-outs and desktop-views better)
    gave more rBearing 66 => 90
    dot is now bigger again (105%)
- j new serifs
- k new serifs
- l new serifs
- m new serifs
    bows are much better now
- n new serifs
    the bow is much better now
- p new serifs
    changes in the bow
- q new serifs
- r new serifs
- u new serifs


Changes to version 0.4.4 (20040108)
- M was a little too extravagant hopefully better now
- c was to huge
    bow was to high
- o rBearing 70 => 65
- P  rBearing 28 => 20
- vo,wo, ve, we kerning -15 => -20
- va,wa kerning -5 => -10
- ow,ov kerning -25 => 20
- ev,ew kerning -25 => 20
- y created kernpairs synonym to v,w
- v-family "v-" kerning 0 => -25
- ro, re kerning -30 => -15
- O slightly thinner
- i hinting now better
- all small: overworked hints

Changes to version 0.4.3 (20031219)
- c some small changes
    lbearing 70 => 75
    rBearing 50 => 45
    changes in the bow
    cedilla some points to the left
- ve, we, wo, vo kerning -30 => -15
- va, wa kerning -15 => -5
- M became more dynamic
    rBearing 60 => 40
- H rBearing 50 => 40
- .,i,j... (dots) were slightly oval
- j rBearing 159 => 140
- k arm raised back again
- V,W rBearing 16 => 10
- Vo, Wo, We, Ve kerning -120 => -140
- Wa, Va kerning -120 => -130
- s upper serif now more vertikal
- b rBearing 72 => 65
    bow had some small changes
- R is a little wider now
    bow is a little better
- g many changes in the bow
    more space between the upper and the down circle
- P constructed a new P from the new R
- y great work but design not yet finished
- u some small changes in first vStem to avoid different thickness in print-outs


Changes to version 0.4.2 (20031217)
Greek Symbols will come:
- Delta added
- Psi added
- Sigmal added
- Phi
- Lambda added
- Omega added
- Xi added
- Gamma added
- te kerning -25 => 0
- t rBearing 65 => 75
- c rBearing 60 => 50
- ï¿½rBearing 94 => 70
- ï¿½rBearing 59 => 65
-  rBearing 62 => 65
- all round small charakters a,b,c,d,e,g,h,i,j,m,n,o,p,q,r,s
  have grown a bit to get a better text-tape
- g rBearing 60 => 50
- u lBearing 60 => 53

Changes to version 0.4.1 (20031214)
- all rounds to Bearing 75 => 70
  (b, c, d, o, p, q)
- e: rBearing 75 => 65
- letters like i, m,n,r, a.s.f. lBearing:
  65 => 60
- i: 70 => 65
- b: round has been overworked
- Vi, Wi kerning: -70 => -50
- Vo, Ve, Va, Wo, We, Wa  kerning -150 => -120
- t: top is a little lower now
- ï¿½ major overwork
- S: major overwork
- r: a step back to the r in 0.3.9
- P: Bow is better now
- a: overwork of the bow
- ow, ew, ev, ov kerning => -25
- H, I: rBearing 50
- M rBearing 69 => 60
- yc kerning => -25
- N is wider now
- y: rBearing 24 => 19
- r: rBearing 25 => 28

Changes to version 0.4.0 (20031207)
- a, u rightBearing 59 => 65
- v,w,V,W were to far down -22 => -5
- v,w RBearing 24 => 19
- r thicker bow
- all rounds to Bearing 99 => 75
  (b, c, d, e, o, p, q)
- V,W RBearing 20 => 16
- g rBearing 70 => 60
- t lBearing 86 => 75
- n changes in the bow
- s lBearing 82 => 92
- s rBearing 92 => 80
- tt kerning 40 => 15
- f slightly dominanter bow
- ff -100 => -80
- fb 50 => 80
- t rBearing 80 => 65
- ta kern -10 => 0 (deregister kern pair)
- r rBearing 50 => 25
- g lBearing 79 => 69


Changes to version 0.3.9 (20031113)
- the changes of the last version brought some wrong bearings
  following are corrected now:
  - a,u  right bearing 80 => 65
  - a left 85 => 79
  - d right 80 => 80
  - l rigth 69 => 58
  - tt kernpair_dist -80 => -40
  - s left and rigtht bearing 85 => 90
  - i left and rigtht bearing 69 => 76
  - w, v left and rigtht bearing 22 => 28
  - h left 71 => 68
  - o both 89 => 82
  - t left 96 => 86
  - c left 100=> 90
  - re, ke, ko kern pair [di]: -20 = -30
  - rg kern pair [di]: 0 => -20
  - r. kern pair [di]: 0 => -60
  - H had the same bearing as M but M has longer serifs => H 69=>51

- e seemed to be to domaninant, => shrinked to 98%
- s seemed to small => enlarged to x=102% y=101%
- Q got a connection between tilde and the O
- f bow got a bit longer in right direction
- b change in the bow
- longer serifs for the gemeinen
- N got wider
- h,n got wider
- new cedilla
- ? overworked



Changes to version 0.3.8 (20031102)
- v, w are now wider
- a: grave changes
- i,j: Dot got 10% smaller
- .;:? Dots got 10% smaller
- ? complete newdesigned
- , (Komma) major overwork
- ï¿½(German sz) overworked
- t RBearing + 10pt
- u more contras and finer connection
- U now wider and more round bow
- N second trick on the angle of left hstem and diagonal
- K: overworked
- J: better bow
- k: overworked
- b,p, D, B, P: better bow
- h, m, n, u: nicer and more contrative bows
- O, Q better rounds now
- g got new ear
- all letters: RBearing, LBearing + 15%
- e: small changes in the bow

Changes to version 0.3.7 (20031028)
- r seemed to thick (VStem) in small printouts => changes in bow
- h right VStem seemed to thick in small printouts => changes in bow
- u is now what I wanted it to be wider and thinner as well more elegant
- c is now as thinn as the bow of d; small changes in R+LBeering
- g became slightly thinner
- y is slightly better now (less extreme) but still needs a lot of work
- t's RBearing was too small (+10pt)
- k's arm was liftet slightly above the x-height, because it seemed to low
- S became slightly thinner
- T's roof won hight because it looked slightly smaller than other Caps
- p's bow is now like the one of d
- e is now wider
- O slight changes

Changes to version 0.3.6 (20031025)
- Bearings for all Gemeine (small letters) changed!
- g: ear isn't so potent anymore, wider, increased Bearings
- m,n,h overworked the bow
- a overworked the bow


Changes to version 0.3.5 (20031019)
- R: lost fracture from last release removed
- | (pipeline): finer outline
- `' (high commas) inserted
- slashes added
- elipses added
- promille added
- <> (dynamic ones) added
- % new design (efont)
- ! had changes
- & (ampersand) from efont
- '," (inch, geometr. minute/second) are now undynamic
- / smaller
- numbers: new mediï¿½al (OSF) numbers from efont
- @ has a new a in the middle
- v, w: finer, make paralell, anti-block-trick
- V, W: anti-block-trick, make parallel
- N,Z,M,K,Y,k,x,y,z,X: make paralell
- (pound) added
- some more little things

Changes to version 0.3.4 (20031019)
- C has greately changed and is now what I wanted it to be.
- S: slight changes in the upper bow and serif
- h has now more point in its bow
- H, A: HLine is now 80pt thick
- G has greately changed and is now what I wanted it to be
- b, d, h, i, j, k, l, m, n, p, r: the upper serif has now a
  certain slight concave bow
- same with a,d,u, just with the under serif
- R got more points
- e: slight changes and new points
- U: more points and wider
- O: slight changes
- Q: RBearing +20pt
- p: slight changes and new points
- Accents are smaller now
- j: changes in the bow
- {},(),[]: new brackets anch important changes in all
- some Bearings slightly corrected

Take this version as a first milestone!
Changes to version 0.3.3 (20031019)
- O, Q became slightly thinner
- P small but important corrections
- d, b better round like already done with p & q
- x had major changes
- s had major changes
- o very light changes
- a, d, u have a walking foot now
- J: slight changes in the bow
- D: major changes in the bow
- B: major changes, grew wider
- c: light changes
- g: light changes
- e: light changes
- stem width of small letters are now 140 instead of 145
- p, q: weniger Unterlï¿½ge
- S: has now more RBearing
- the lBearing and RBearing of the Gemeinen (small letters) have been extended
  about 5pt.
- ï¿½(sz, german) had a redesign but still needs a lot of work

Changes to version 0.3.2 (20031018)
- R has been overworked and is now similar to P again
- P has been slightly overworked
- M is now wider
- B had major changes
- T's and Z new serifs had to be reduced a bit again
- z now got the same serif as its father
- r got again more expressiv
- s had an overwork
- x: its thicker leg is now slightly thinner
- l, i, d, b, h, m, n, p, q, r, t, u, k, j, f is now 145pt thick
- H, I, J, E, F is now 160pt thick
- E, F are now wider
- e: slight changes
- C: better but still not like I want it to have
- v, w: feet now beyond groundline
- c is much better now
- o is much better now
- O is much better now
- B is much better now
- S: the upper part is wider now
- q is completely new dedigned. May this be a good example for b, p, d?
- dieresis (german umlaut points) have more space in between themselves
- Q looks wonderful now (at least much much better)
- () are now much better (taken from GPLed efont)
- longs (the old f-like s) has now its real place
- X got the last missing serif of the whole font (!) ;-)

Changes to version 0.3.1 (20031016)
- r's ear has now a lower connection to vStem and looks hopefully better in
small points,
  rightBearing increased
- g is now slightly smaller and generally smarter
- dieresis (namely the two dots that belong onto the german umlauts are smaller
(85%)
- K: its leg is now doing a step forward
- J has lost its old serif at the ground-line and has other majot changes
- H hStem is not as thick anymore
- A same like with H above
- G's table is now longer
- E,F: hStems are now 85points thick and not 104pt
- D became fat
- T,Z: Serif now grow into the air, hStems are now ca. 85pt
- U has grown wider
- u's left vStem got thinner, rBearing +10
- i: lBearing +10, rightBearing +10
- c: lBearing +
- I: rBearing +
- L: rBearing + and hStem is now ca. 85pt
- dot: lBearing +, rBearing +
- C: it's getting better but much work remains
- a: more contrast in changing line-thickness
- w looks now and again like a real renaissance w
- V gained a serif at his left arm
- W is newly generated from two Vs and now looks again like a real renaissance W
- new kearn pairs for V and W
- y has been newly formed out of v

Changes to version 0.3.0 (20031011)
- big change: All letters became bigger to reduce the lost space above the
latters that no
  PC-Font seems to have normally...
- A has now more right bearing
- r got back the 15 points rightBearing it lost while extending its ear in 0.2.8
- G rightBearing is now 55pt
- e has now more left and right bearing
- v same as e above
- o same as e above
- n has now slightly more lBearing
- d, b now got slightly more bearing at the round side
- u got more rBearing (same as "a")
- ko kern pair was to close together, fixed
- k has now more rBearing (not negative anymore)
- ka is a new kern pair
- a & u more rBearing (+6pt)
- B, M, H, O, D got more rBearing
- "V-" is obviously a kern pair and same with T,W,X,...
- AC, AG, AO, AQ, AT, AU, AV, AW, AY are new kern pairs
- small kerning for round letters and "." e.g.: "o.", "p.",...
- c: major changes
- C: major changes


Changes to version 0.2.9 (20031008)
- Added some arrows you need for chemistry-terms (->, <-, <-->, v, ï¿½

Changes to version 0.2.8 (20031005)
- did a little work in kerning of pairs like Vx, Wx, fx, ff
- E,F,k: vertical stem is now 2 points thinner
- n overworked. Major changes: left vertikal stem has now lost sharpness;
    bow from n is now just a connect to the left HStem an no part anymore;
    new character balance on the right
- same like above with h, m, r
- r got mor extrem in bow and ear
- b, d, p similar procedure like above with m, n, r
- i, j, l, k, b, d, h the overlength is now slightly unsharpened
- G is now mor round und more proud

Changes to version 0.2.7 (20031002)
- g got a slightly smaller ear
- fi-ligature has better right bearing (the one of "i" of course)
- n has now less right bearing (20 -> 5)
- m has now more right bearing (-8 -> 5)
- h has now less right bearing (12 -> 5)
- c got a bigger left bearing (54 -> 60)
- b's stem seam to be to thick. I shrinked its width from 42 -> 37
- r: increased right bearing (25 -> 35)
- V got a bigger left vertical
- N got a thinner vertical
- 1 (one) is littler thinner now and again
- . (dot) has now greater right bearing (55 -> 65)
- , (comma) has now greater right bearing (55 -> 65)
- t got bigger right bearing (45 -> 50)
- z: for aesthetical reasons the above horizontal stem seems to must be thinner
than the one at the
base line, so 9points off

Changes to version 0.2.6 (20030930)
- I overworked all serifs! The results are not visible in printing small sizes
in TrueType
but since AutoHinting recognizes the serifs now we should have better printing
results at
good postscript printers in PostScript-Fonts.
- Kerning table has been greately expanded even for pairs like ke, ka... Very
sad that nearly all
Linux-TrueType programs don't care about the kerning table at all! This must
change in future!
- g has been overworked and seems to become pretty at least. Especially the ear
had a good change.
- C had major changes and satisfies me now.
- all numbers had some changes and got for the first all the same bearings left
and right
- fi-ligature had complete redo, looks better but doesn't satisfies me, yet
- r got a little thicker nipple at the right end of its arm that leads to better
printing an
recognition results at small points
- t has a slighly thinner round in its neck now


==> GPL.txt <==
		    GNU GENERAL PUBLIC LICENSE (with font exception)
		       Version 2, June 1991

 Copyright (C) 1989, 1991 Free Software Foundation, Inc.
                 51 Franklin Street, Fifth Floor, Boston, MA  02110-1301, USA
 Everyone is permitted to copy and distribute verbatim copies
 of this license document, but changing it is not allowed.

			    Preamble

  The licenses for most software are designed to take away your
freedom to share and change it.  By contrast, the GNU General Public
License is intended to guarantee your freedom to share and change free
software--to make sure the software is free for all its users.  This
General Public License applies to most of the Free Software
Foundation's software and to any other program whose authors commit to
using it.  (Some other Free Software Foundation software is covered by
the GNU Library General Public License instead.)  You can apply it to
your programs, too.

  When we speak of free software, we are referring to freedom, not
price.  Our General Public Licenses are designed to make sure that you
have the freedom to distribute copies of free software (and charge for
this service if you wish), that you receive source code or can get it
if you want it, that you can change the software or use pieces of it
in new free programs; and that you know you can do these things.

  To protect your rights, we need to make restrictions that forbid
anyone to deny you these rights or to ask you to surrender the rights.
These restrictions translate to certain responsibilities for you if you
distribute copies of the software, or if you modify it.

  For example, if you distribute copies of such a program, whether
gratis or for a fee, you must give the recipients all the rights that
you have.  You must make sure that they, too, receive or can get the
source code.  And you must show them these terms so they know their
rights.

  We protect your rights with two steps: (1) copyright the software, and
(2) offer you this license which gives you legal permission to copy,
distribute and/or modify the software.

  Also, for each author's protection and ours, we want to make certain
that everyone understands that there is no warranty for this free
software.  If the software is modified by someone else and passed on, we
want its recipients to know that what they have is not the original, so
that any problems introduced by others will not reflect on the original
authors' reputations.

  Finally, any free program is threatened constantly by software
patents.  We wish to avoid the danger that redistributors of a free
program will individually obtain patent licenses, in effect making the
program proprietary.  To prevent this, we have made it clear that any
patent must be licensed for everyone's free use or not licensed at all.

  The precise terms and conditions for copying, distribution and
modification follow.

		    GNU GENERAL PUBLIC LICENSE
   TERMS AND CONDITIONS FOR COPYING, DISTRIBUTION AND MODIFICATION

  0. This License applies to any program or other work which contains
a notice placed by the copyright holder saying it may be distributed
under the terms of this General Public License.  The "Program", below,
refers to any such program or work, and a "work based on the Program"
means either the Program or any derivative work under copyright law:
that is to say, a work containing the Program or a portion of it,
either verbatim or with modifications and/or translated into another
language.  (Hereinafter, translation is included without limitation in
the term "modification".)  Each licensee is addressed as "you".

Activities other than copying, distribution and modification are not
covered by this License; they are outside its scope.  The act of
running the Program is not restricted, and the output from the Program
is covered only if its contents constitute a work based on the
Program (independent of having been made by running the Program).
Whether that is true depends on what the Program does.

  1. You may copy and distribute verbatim copies of the Program's
source code as you receive it, in any medium, provided that you
conspicuously and appropriately publish on each copy an appropriate
copyright notice and disclaimer of warranty; keep intact all the
notices that refer to this License and to the absence of any warranty;
and give any other recipients of the Program a copy of this License
along with the Program.

You may charge a fee for the physical act of transferring a copy, and
you may at your option offer warranty protection in exchange for a fee.

  2. You may modify your copy or copies of the Program or any portion
of it, thus forming a work based on the Program, and copy and
distribute such modifications or work under the terms of Section 1
above, provided that you also meet all of these conditions:

    a) You must cause the modified files to carry prominent notices
    stating that you changed the files and the date of any change.

    b) You must cause any work that you distribute or publish, that in
    whole or in part contains or is derived from the Program or any
    part thereof, to be licensed as a whole at no charge to all third
    parties under the terms of this License.

    c) If the modified program normally reads commands interactively
    when run, you must cause it, when started running for such
    interactive use in the most ordinary way, to print or display an
    announcement including an appropriate copyright notice and a
    notice that there is no warranty (or else, saying that you provide
    a warranty) and that users may redistribute the program under
    these conditions, and telling the user how to view a copy of this
    License.  (Exception: if the Program itself is interactive but
    does not normally print such an announcement, your work based on
    the Program is not required to print an announcement.)

These requirements apply to the modified work as a whole.  If
identifiable sections of that work are not derived from the Program,
and can be reasonably considered independent and separate works in
themselves, then this License, and its terms, do not apply to those
sections when you distribute them as separate works.  But when you
distribute the same sections as part of a whole which is a work based
on the Program, the distribution of the whole must be on the terms of
this License, whose permissions for other licensees extend to the
entire whole, and thus to each and every part regardless of who wrote it.

Thus, it is not the intent of this section to claim rights or contest
your rights to work written entirely by you; rather, the intent is to
exercise the right to control the distribution of derivative or
collective works based on the Program.

In addition, mere aggregation of another work not based on the Program
with the Program (or with a work based on the Program) on a volume of
a storage or distribution medium does not bring the other work under
the scope of this License.

  3. You may copy and distribute the Program (or a work based on it,
under Section 2) in object code or executable form under the terms of
Sections 1 and 2 above provided that you also do one of the following:

    a) Accompany it with the complete corresponding machine-readable
    source code, which must be distributed under the terms of Sections
    1 and 2 above on a medium customarily used for software interchange; or,

    b) Accompany it with a written offer, valid for at least three
    years, to give any third party, for a charge no more than your
    cost of physically performing source distribution, a complete
    machine-readable copy of the corresponding source code, to be
    distributed under the terms of Sections 1 and 2 above on a medium
    customarily used for software interchange; or,

    c) Accompany it with the information you received as to the offer
    to distribute corresponding source code.  (This alternative is
    allowed only for noncommercial distribution and only if you
    received the program in object code or executable form with such
    an offer, in accord with Subsection b above.)

The source code for a work means the preferred form of the work for
making modifications to it.  For an executable work, complete source
code means all the source code for all modules it contains, plus any
associated interface definition files, plus the scripts used to
control compilation and installation of the executable.  However, as a
special exception, the source code distributed need not include
anything that is normally distributed (in either source or binary
form) with the major components (compiler, kernel, and so on) of the
operating system on which the executable runs, unless that component
itself accompanies the executable.

If distribution of executable or object code is made by offering
access to copy from a designated place, then offering equivalent
access to copy the source code from the same place counts as
distribution of the source code, even though third parties are not
compelled to copy the source along with the object code.

  4. You may not copy, modify, sublicense, or distribute the Program
except as expressly provided under this License.  Any attempt
otherwise to copy, modify, sublicense or distribute the Program is
void, and will automatically terminate your rights under this License.
However, parties who have received copies, or rights, from you under
this License will not have their licenses terminated so long as such
parties remain in full compliance.

  5. You are not required to accept this License, since you have not
signed it.  However, nothing else grants you permission to modify or
distribute the Program or its derivative works.  These actions are
prohibited by law if you do not accept this License.  Therefore, by
modifying or distributing the Program (or any work based on the
Program), you indicate your acceptance of this License to do so, and
all its terms and conditions for copying, distributing or modifying
the Program or works based on it.

  6. Each time you redistribute the Program (or any work based on the
Program), the recipient automatically receives a license from the
original licensor to copy, distribute or modify the Program subject to
these terms and conditions.  You may not impose any further
restrictions on the recipients' exercise of the rights granted herein.
You are not responsible for enforcing compliance by third parties to
this License.

  7. If, as a consequence of a court judgment or allegation of patent
infringement or for any other reason (not limited to patent issues),
conditions are imposed on you (whether by court order, agreement or
otherwise) that contradict the conditions of this License, they do not
excuse you from the conditions of this License.  If you cannot
distribute so as to satisfy simultaneously your obligations under this
License and any other pertinent obligations, then as a consequence you
may not distribute the Program at all.  For example, if a patent
license would not permit royalty-free redistribution of the Program by
all those who receive copies directly or indirectly through you, then
the only way you could satisfy both it and this License would be to
refrain entirely from distribution of the Program.

If any portion of this section is held invalid or unenforceable under
any particular circumstance, the balance of the section is intended to
apply and the section as a whole is intended to apply in other
circumstances.

It is not the purpose of this section to induce you to infringe any
patents or other property right claims or to contest validity of any
such claims; this section has the sole purpose of protecting the
integrity of the free software distribution system, which is
implemented by public license practices.  Many people have made
generous contributions to the wide range of software distributed
through that system in reliance on consistent application of that
system; it is up to the author/donor to decide if he or she is willing
to distribute software through any other system and a licensee cannot
impose that choice.

This section is intended to make thoroughly clear what is believed to
be a consequence of the rest of this License.

  8. If the distribution and/or use of the Program is restricted in
certain countries either by patents or by copyrighted interfaces, the
original copyright holder who places the Program under this License
may add an explicit geographical distribution limitation excluding
those countries, so that distribution is permitted only in or among
countries not thus excluded.  In such case, this License incorporates
the limitation as if written in the body of this License.

  9. The Free Software Foundation may publish revised and/or new versions
of the General Public License from time to time.  Such new versions will
be similar in spirit to the present version, but may differ in detail to
address new problems or concerns.

Each version is given a distinguishing version number.  If the Program
specifies a version number of this License which applies to it and "any
later version", you have the option of following the terms and conditions
either of that version or of any later version published by the Free
Software Foundation.  If the Program does not specify a version number of
this License, you may choose any version ever published by the Free Software
Foundation.

  10. If you wish to incorporate parts of the Program into other free
programs whose distribution conditions are different, write to the author
to ask for permission.  For software which is copyrighted by the Free
Software Foundation, write to the Free Software Foundation; we sometimes
make exceptions for this.  Our decision will be guided by the two goals
of preserving the free status of all derivatives of our free software and
of promoting the sharing and reuse of software generally.

As a special exception, if you create a document which uses this font, and embed this font or unaltered portions of this font into the document, this font does not by itself cause the resulting document to be covered by the GNU General Public License. This exception does not however invalidate any other reasons why the document might be covered by the GNU General Public License. If you modify this font, you may extend this exception to your version of the font, but you are not obligated to do so. If you do not wish to do so, delete this exception statement from your version.

			    NO WARRANTY

  11. BECAUSE THE PROGRAM IS LICENSED FREE OF CHARGE, THERE IS NO WARRANTY
FOR THE PROGRAM, TO THE EXTENT PERMITTED BY APPLICABLE LAW.  EXCEPT WHEN
OTHERWISE STATED IN WRITING THE COPYRIGHT HOLDERS AND/OR OTHER PARTIES
PROVIDE THE PROGRAM "AS IS" WITHOUT WARRANTY OF ANY KIND, EITHER EXPRESSED
OR IMPLIED, INCLUDING, BUT NOT LIMITED TO, THE IMPLIED WARRANTIES OF
MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE.  THE ENTIRE RISK AS
TO THE QUALITY AND PERFORMANCE OF THE PROGRAM IS WITH YOU.  SHOULD THE
PROGRAM PROVE DEFECTIVE, YOU ASSUME THE COST OF ALL NECESSARY SERVICING,
REPAIR OR CORRECTION.

  12. IN NO EVENT UNLESS REQUIRED BY APPLICABLE LAW OR AGREED TO IN WRITING
WILL ANY COPYRIGHT HOLDER, OR ANY OTHER PARTY WHO MAY MODIFY AND/OR
REDISTRIBUTE THE PROGRAM AS PERMITTED ABOVE, BE LIABLE TO YOU FOR DAMAGES,
INCLUDING ANY GENERAL, SPECIAL, INCIDENTAL OR CONSEQUENTIAL DAMAGES ARISING
OUT OF THE USE OR INABILITY TO USE THE PROGRAM (INCLUDING BUT NOT LIMITED
TO LOSS OF DATA OR DATA BEING RENDERED INACCURATE OR LOSSES SUSTAINED BY
YOU OR THIRD PARTIES OR A FAILURE OF THE PROGRAM TO OPERATE WITH ANY OTHER
PROGRAMS), EVEN IF SUCH HOLDER OR OTHER PARTY HAS BEEN ADVISED OF THE
POSSIBILITY OF SUCH DAMAGES.

		     END OF TERMS AND CONDITIONS

	    How to Apply These Terms to Your New Programs

  If you develop a new program, and you want it to be of the greatest
possible use to the public, the best way to achieve this is to make it
free software which everyone can redistribute and change under these terms.

  To do so, attach the following notices to the program.  It is safest
to attach them to the start of each source file to most effectively
convey the exclusion of warranty; and each file should have at least
the "copyright" line and a pointer to where the full notice is found.

    <one line to give the program's name and a brief idea of what it does.>
    Copyright (C) <year>  <name of author>

    This program is free software; you can redistribute it and/or modify
    it under the terms of the GNU General Public License as published by
    the Free Software Foundation; either version 2 of the License, or
    (at your option) any later version.

    This program is distributed in the hope that it will be useful,
    but WITHOUT ANY WARRANTY; without even the implied warranty of
    MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
    GNU General Public License for more details.

    You should have received a copy of the GNU General Public License
    along with this program; if not, write to the Free Software
    Foundation, Inc., 51 Franklin Street, Fifth Floor, Boston, MA  02110-1301, USA


Also add information on how to contact you by electronic and paper mail.

If the program is interactive, make it output a short notice like this
when it starts in an interactive mode:

    Gnomovision version 69, Copyright (C) year name of author
    Gnomovision comes with ABSOLUTELY NO WARRANTY; for details type `show w'.
    This is free software, and you are welcome to redistribute it
    under certain conditions; type `show c' for details.

The hypothetical commands `show w' and `show c' should show the appropriate
parts of the General Public License.  Of course, the commands you use may
be called something other than `show w' and `show c'; they could even be
mouse-clicks or menu items--whatever suits your program.

You should also get your employer (if you work as a programmer) or your
school, if any, to sign a "copyright disclaimer" for the program, if
necessary.  Here is a sample; alter the names:

  Yoyodyne, Inc., hereby disclaims all copyright interest in the program
  `Gnomovision' (which makes passes at compilers) written by James Hacker.

  <signature of Ty Coon>, 1 April 1989
  Ty Coon, President of Vice

This General Public License does not permit incorporating your program into
proprietary programs.  If your program is a subroutine library, you may
consider it more useful to permit linking proprietary applications with the
library.  If this is what you want to do, use the GNU Library General
Public License instead of this License.



==> INSTALL.txt <==
INSTALL:
========

1) Windows: 
Copy fonts into folder font-folder from windows, e.g.
C:\windows\fonts.

2) Linux: 
Use system programs such as KDE-Kontrol to install the fonts or
copy all fonts to the fonts directory in $HOME (~/.fonts).
These also update Linux specific system files.

Philipp Poll -- philthelion at users.sourceforge.net


==> LICENCE.txt <==
- Lizenz / Licence -

Unsere Schriften sind frei im Sinne der GPL, d.h. (stark vereinfacht) dass Veränderungen an der Schriftart erlaubt sind unter der Bedingung, dass diese wieder der Öffentlichkeit unter gleicher Lizenz freigegeben werden. Querdenker behaupten oft, dass bei der Verwendung einer GPL-Schrift eingebettet in beispielsweise eine PDF auch diese freigestellt werden müsse. Deshalb gibt es die sogenannte "Font-exception" der GPL (welche diesem Lizenztext hinzugefügt wurde). Weitere Informationen zur GPL (Lizenztext mit Font-Exzeption als GPL.txt in diesem Paket).
Zusätzlich stehen die Schriften unter der Open Font License (siehe OFL.txt).

Our fonts are free in the sense of the GPL. In short: Changing the font is allowed as long as the derivative work is published under the same licence again. Pedantics keep claiming that the embedded use of GPL-fonts in i.e. PDFs requires the free publication of the PDF as well. This is why our GPL contains the so called "font exception". Further information about the GPL (licence text with font exception see GPL.txt in this package).
Additionally our fonts are licensed under the Open Fonts License (see OFL.txt).

==> OFL.txt <==
This Font Software is Copyright (c) 2003-2006, Philipp H. Poll (http://linuxlibertine.sf.net/).
All Rights Reserved.

"Linux Libertine" is a Reserved Font Name for this Font Software.

This Font Software is licensed under the SIL Open Font License, Version 1.0.
No modification of the license is permitted, only verbatim copy is allowed.
This license is copied below, and is also available with a FAQ at:
http://scripts.sil.org/OFL


-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.0 - 22 November 2005
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of cooperative font projects, to support the font creation
efforts of academic and linguistic communities, and to provide an open
framework in which fonts may be shared and improved in partnership with
others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded, 
redistributed and sold with any software provided that the font
names of derivative works are changed. The fonts and derivatives,
however, cannot be released under any other type of license.

DEFINITIONS
"Font Software" refers to any and all of the following:
	- font files
	- data files
	- source code
	- build scripts
	- documentation

"Reserved Font Name" refers to the Font Software name as seen by
users and any other names as specified after the copyright statement.

"Standard Version" refers to the collection of Font Software
components as distributed by the Copyright Holder.

"Modified Version" refers to any derivative font software made by
adding to, deleting, or substituting -- in part or in whole --
any of the components of the Standard Version, by changing formats
or by porting the Font Software to a new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed, modify,
redistribute, and sell modified and unmodified copies of the Font
Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components,
in Standard or Modified Versions, may be sold by itself.

2) Standard or Modified Versions of the Font Software may be bundled,
redistributed and sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s), in part or in whole, unless explicit written permission is
granted by the Copyright Holder. This restriction applies to all 
references stored in the Font Software, such as the font menu name and
other font description fields, which are used to differentiate the
font from others.

4) The name(s) of the Copyright Holder or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed using this license, and may not be distributed
under any other license.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.


==> README.txt <==
LOFP - Libertine Open Fonts Project

1. OPEN FONTS PROJECT'S AIMS
We work on a serif and organic grotesque font-family for practical use in documents. 
Our project aims at creating a free alternative to the standard W*ndows Font (T*mes).
But neveretheless Libertine and Biolinum are not a clone of any common font! 
They have been developed from scratch and go different ways in typography 
than the Times or Arial. Just the useability and the dimensions shall be similar, 
Libertine should be even better for typical office use! If you want Times- and 
Arial-clones go elsewhere. If you just need reliable and good typography 
give our fonts a chance. If you want to know more about the design of 
Libertine and Biolinum, have a look at our website.

2. LICENSE AND OPENSOURCE
We publish our fonts under the terms of the GPL (see GPL.txt) and OFL (OFL.txt)
-> see also LICENCE.txt!
The OpenSource-tool Fontforge is used as font editor (see http://fontforge.sf.net).

3. FONT FORMATS: TTF, OTF, SVG, WOFF
The font files are available as TTF (TrueType), OTF (OpenType),
SVG (Scalable Vector Graphics) and WOFF (Web Open Font Format) fonts. 
The TTF-/WOFF-Family is called "Linux Libertine" and "Linux Biolinum"
and the OTF/SVG "LinuxLibertine O" and "Linux Biolinum O".

So that both types can be installed and used parallely.
Most often TTF is the better supported format though OTF has advances in printing. 
Decide yourself what is better for your purpose. OpenType-features are equally 
available in both fonts. Note that OpenOffice doesn’t support OTFs, yet.

4. THE LINUX BIOLINUM FONT FACE
Please note: 
While you use Libertine-Fonts without any warranty anyway, 
take special care with this young font face.

5. HINTING
The TrueType-hinting is a complex technique and our editor FontForge doesn't support 
full possibilities (but it becomes alot better version by version) ...
Since version 2.7 also the normal TTFs are hinted. If you don't like this, send me a mail. 
You may also try the OpenTypes (which contain PS-Hintings which are quite 
good supported by FontForge).

6. DOWNLOAD AND CONTACT
We publish our fonts at http://www.linuxlibertine.org/.

7. THE UNDERLINED VARIANT
Please note: 
The underlined variant is recently not being maintained because its concept 
doesn’t seem to be sofware-technically reliable and because of lack of interest.
The advantage of this font was that g, commas, cedillas... were not overprinted 
by the line anymore. For technical reasons the space was not underlined but 
you could use the _ instead. In this font it had the width of the space and 
the line was at hight of the underline. The underlined variant used 
an older font outline.

Philipp Poll -- gillian at linuxlibertine.org


